Molecular Shattering

Recent observations suggest galaxies may ubiquitously host a molecular component to their multiphase circumgalactic medium (CGM). However, the structure and kinematics of the molecular CGM remains understudied theoretically and largely unconstrained observationally. Recent work suggests molecular gas clouds with efficient cooling survive acceleration in hot winds similar to atomic clouds. Yet the pressure-driven fragmentation of molecular clouds when subjected to external shocks or undergoing cooling remains unstudied. We perform radiative, inviscid hydrodynamics simulations of clouds perturbed out of pressure equilibrium to explore the process of hydrodynamic fragmentation to molecular temperatures. We find molecular clouds larger than a critical size can shatter into a mist of tiny droplets, with the critical size deviating significantly from the atomic case. We find that cold clouds shatter only if the sound crossing time exceeds the local maximum of the cooling time ~8000 K. Moreover, we find evidence for a universal mechanism to 'shatter' cold clouds into a 'mist' of tiny droplets as a result of rotational fragmentation -- a process we dub 'splintering.' Our results have implications for resolving the molecular phase of the CGM in observations and cosmological simulations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
